The orbital kinematics of eta Carinae over three periastra with a possible detection of the elusive secondary's motion

The binary eta Carinae is the closest example of a very massive star, which may have formed through a merger during its Great Eruption in the mid-nineteenth century. We aimed to confirm and improve the kinematics using a spectroscopic data set taken with the CTIO 1.5 m telescope over the time period of 2008-2020, covering three periastron passages of the highly eccentric orbit. We measure line variability of H-alpha and H-beta, where the radial velocity and orbital kinematics of the primary star were measured from the H-beta emission line using a bisector method. At phases away from periastron, we observed the He II 4686 emission moving opposite the primary star, consistent with a possible Wolf-Rayet companion, although with a seemingly narrow emission line. This could represent the first detection of emission from the companion.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
